DAVA: Disentangling Adversarial Variational Autoencoder

The use of well-disentangled representations offers many advantages for downstream tasks, e.g. an increased sample efficiency, or better interpretability. However, the quality of disentangled interpretations is often highly dependent on the choice of dataset-specific hyperparameters, in particular the regularization strength. To address this issue, we introduce DAVA, a novel training procedure for variational auto-encoders. DAVA completely alleviates the problem of hyperparameter selection. We compare DAVA to models with optimal hyperparameters. Without any hyperparameter tuning, DAVA is competitive on a diverse range of commonly used datasets. Underlying DAVA, we discover a necessary condition for unsupervised disentanglement, which we call PIPE. We demonstrate the ability of PIPE to positively predict the performance of downstream models in abstract reasoning. We also thoroughly investigate correlations with existing supervised and unsupervised metrics. The code is available at https://github.com/besterma/dava.

==> figures/disc/disc_3DShapes_correlations.tikz <==
% This file was created with tikzplotlib v0.10.1.
\begin{tikzpicture}[scale=0.75]

\definecolor{darkgray176}{RGB}{176,176,176}
\definecolor{darkslategray38}{RGB}{38,38,38}

\begin{axis}[
axis line style={draw=none},
tick align=outside,
tick pos=left,
title={\shapes{}},
x grid style={darkgray176},
xmin=0, xmax=7,
xtick style={color=black},
xtick={0.5,1.5,2.5,3.5,4.5,5.5,6.5},
xticklabel style={rotate=90.0},
xticklabels={\disc{} (ours),UDR,MC,Rec,DCI,MIG,FVAE},
y dir=reverse,
y grid style={darkgray176},
ymin=0, ymax=7,
ytick style={color=black},
ytick={0.5,1.5,2.5,3.5,4.5,5.5,6.5},
yticklabels={\disc{} (ours),UDR,MC,Rec,DCI,MIG,FVAE}
]
\addplot graphics [includegraphics cmd=\pgfimage,xmin=0, xmax=7, ymin=7, ymax=0] {figures/disc/disc_3DShapes_correlations-000.png};
\draw (axis cs:0.5,0.5) node[
  scale=1,
  text=white,
  rotate=0.0
]{100};
\draw (axis cs:0.5,1.5) node[
  scale=1,
  text=darkslategray38,
  rotate=0.0
]{45};
\draw (axis cs:1.5,1.5) node[
  scale=1,
  text=white,
  rotate=0.0
]{100};
\draw (axis cs:0.5,2.5) node[
  scale=1,
  text=darkslategray38,
  rotate=0.0
]{26};
\draw (axis cs:1.5,2.5) node[
  scale=1,
  text=white,
  rotate=0.0
]{80};
\draw (axis cs:2.5,2.5) node[
  scale=1,
  text=white,
  rotate=0.0
]{100};
\draw (axis cs:0.5,3.5) node[
  scale=1,
  text=white,
  rotate=0.0
]{80};
\draw (axis cs:1.5,3.5) node[
  scale=1,
  text=darkslategray38,
  rotate=0.0
]{41};
\draw (axis cs:2.5,3.5) node[
  scale=1,
  text=darkslategray38,
  rotate=0.0
]{28};
\draw (axis cs:3.5,3.5) node[
  scale=1,
  text=white,
  rotate=0.0
]{100};
\draw (axis cs:0.5,4.5) node[
  scale=1,
  text=darkslategray38,
  rotate=0.0
]{48};
\draw (axis cs:1.5,4.5) node[
  scale=1,
  text=white,
  rotate=0.0
]{58};
\draw (axis cs:2.5,4.5) node[
  scale=1,
  text=darkslategray38,
  rotate=0.0
]{36};
\draw (axis cs:3.5,4.5) node[
  scale=1,
  text=darkslategray38,
  rotate=0.0
]{14};
\draw (axis cs:4.5,4.5) node[
  scale=1,
  text=white,
  rotate=0.0
]{100};
\draw (axis cs:0.5,5.5) node[
  scale=1,
  text=white,
  rotate=0.0
]{64};
\draw (axis cs:1.5,5.5) node[
  scale=1,
  text=darkslategray38,
  rotate=0.0
]{48};
\draw (axis cs:2.5,5.5) node[
  scale=1,
  text=darkslategray38,
  rotate=0.0
]{22};
\draw (axis cs:3.5,5.5) node[
  scale=1,
  text=darkslategray38,
  rotate=0.0
]{36};
\draw (axis cs:4.5,5.5) node[
  scale=1,
  text=white,
  rotate=0.0
]{87};
\draw (axis cs:5.5,5.5) node[
  scale=1,
  text=white,
  rotate=0.0
]{100};
\draw (axis cs:0.5,6.5) node[
  scale=1,
  text=darkslategray38,
  rotate=0.0
]{41};
\draw (axis cs:1.5,6.5) node[
  scale=1,
  text=darkslategray38,
  rotate=0.0
]{35};
\draw (axis cs:2.5,6.5) node[
  scale=1,
  text=darkslategray38,
  rotate=0.0
]{15};
\draw (axis cs:3.5,6.5) node[
  scale=1,
  text=darkslategray38,
  rotate=0.0
]{17};
\draw (axis cs:4.5,6.5) node[
  scale=1,
  text=white,
  rotate=0.0
]{66};
\draw (axis cs:5.5,6.5) node[
  scale=1,
  text=white,
  rotate=0.0
]{71};
\draw (axis cs:6.5,6.5) node[
  scale=1,
  text=white,
  rotate=0.0
]{100};
\end{axis}

\end{tikzpicture}


==> figures/disc/disc_AbstractDSprites_correlations.tikz <==
% This file was created with tikzplotlib v0.10.1.
\begin{tikzpicture}[scale=0.75]

\definecolor{darkgray176}{RGB}{176,176,176}
\definecolor{darkslategray38}{RGB}{38,38,38}

\begin{axis}[
axis line style={draw=none},
tick align=outside,
tick pos=left,
title={\abdsprites{}},
x grid style={darkgray176},
xmin=0, xmax=7,
xtick style={color=black},
xtick={0.5,1.5,2.5,3.5,4.5,5.5,6.5},
xticklabel style={rotate=90.0},
xticklabels={\disc{} (ours),UDR,MC,Rec,DCI,MIG,FVAE},
y dir=reverse,
y grid style={darkgray176},
ymin=0, ymax=7,
%ytick style={color=black},
%ytick={0.5,1.5,2.5,3.5,4.5,5.5},
%yticklabels={Disc (ours),UDR,Rec,DCI,MIG,FVAE}
ytick style={color=white},
ytick={},
yticklabels=empty
]
\addplot graphics [includegraphics cmd=\pgfimage,xmin=0, xmax=7, ymin=7, ymax=0] {figures/disc/disc_AbstractDSprites_correlations-000.png};
\draw (axis cs:0.5,0.5) node[
  scale=1,
  text=white,
  rotate=0.0
]{100};
\draw (axis cs:0.5,1.5) node[
  scale=1,
  text=darkslategray38,
  rotate=0.0
]{35};
\draw (axis cs:1.5,1.5) node[
  scale=1,
  text=white,
  rotate=0.0
]{100};
\draw (axis cs:0.5,2.5) node[
  scale=1,
  text=darkslategray38,
  rotate=0.0
]{-18};
\draw (axis cs:1.5,2.5) node[
  scale=1,
  text=darkslategray38,
  rotate=0.0
]{21};
\draw (axis cs:2.5,2.5) node[
  scale=1,
  text=white,
  rotate=0.0
]{100};
\draw (axis cs:0.5,3.5) node[
  scale=1,
  text=white,
  rotate=0.0
]{58};
\draw (axis cs:1.5,3.5) node[
  scale=1,
  text=darkslategray38,
  rotate=0.0
]{28};
\draw (axis cs:2.5,3.5) node[
  scale=1,
  text=darkslategray38,
  rotate=0.0
]{-37};
\draw (axis cs:3.5,3.5) node[
  scale=1,
  text=white,
  rotate=0.0
]{100};
\draw (axis cs:0.5,4.5) node[
  scale=1,
  text=white,
  rotate=0.0
]{56};
\draw (axis cs:1.5,4.5) node[
  scale=1,
  text=darkslategray38,
  rotate=0.0
]{39};
\draw (axis cs:2.5,4.5) node[
  scale=1,
  text=darkslategray38,
  rotate=0.0
]{4};
\draw (axis cs:3.5,4.5) node[
  scale=1,
  text=darkslategray38,
  rotate=0.0
]{50};
\draw (axis cs:4.5,4.5) node[
  scale=1,
  text=white,
  rotate=0.0
]{100};
\draw (axis cs:0.5,5.5) node[
  scale=1,
  text=white,
  rotate=0.0
]{64};
\draw (axis cs:1.5,5.5) node[
  scale=1,
  text=darkslategray38,
  rotate=0.0
]{43};
\draw (axis cs:2.5,5.5) node[
  scale=1,
  text=darkslategray38,
  rotate=0.0
]{8};
\draw (axis cs:3.5,5.5) node[
  scale=1,
  text=darkslategray38,
  rotate=0.0
]{43};
\draw (axis cs:4.5,5.5) node[
  scale=1,
  text=white,
  rotate=0.0
]{72};
\draw (axis cs:5.5,5.5) node[
  scale=1,
  text=white,
  rotate=0.0
]{100};
\draw (axis cs:0.5,6.5) node[
  scale=1,
  text=darkslategray38,
  rotate=0.0
]{42};
\draw (axis cs:1.5,6.5) node[
  scale=1,
  text=darkslategray38,
  rotate=0.0
]{13};
\draw (axis cs:2.5,6.5) node[
  scale=1,
  text=darkslategray38,
  rotate=0.0
]{18};
\draw (axis cs:3.5,6.5) node[
  scale=1,
  text=darkslategray38,
  rotate=0.0
]{37};
\draw (axis cs:4.5,6.5) node[
  scale=1,
  text=white,
  rotate=0.0
]{72};
\draw (axis cs:5.5,6.5) node[
  scale=1,
  text=white,
  rotate=0.0
]{56};
\draw (axis cs:6.5,6.5) node[
  scale=1,
  text=white,
  rotate=0.0
]{100};
\end{axis}

\end{tikzpicture}


==> figures/disc/disc_Mpi3d_toy_correlations.tikz <==
% This file was created with tikzplotlib v0.10.1.
\begin{tikzpicture}[scale=0.75]

\definecolor{darkgray176}{RGB}{176,176,176}
\definecolor{darkslategray38}{RGB}{38,38,38}

\begin{axis}[
tick align=outside,
tick pos=left,
title={\mpitoy{}},
%x grid style={darkgray176},
xmin=0, xmax=7,
xtick style={color=black},
xtick={0.5,1.5,2.5,3.5,4.5,5.5,6.5},
xticklabel style={rotate=90.0},
xticklabels={\disc{} (ours),UDR,MC,Rec,DCI,MIG,FVAE},
y dir=reverse,
%y grid style={darkgray176},
ymin=0, ymax=7,
%ytick style={color=black},
%ytick={0.5,1.5,2.5,3.5,4.5,5.5},
%yticklabels={Disc (ours),UDR,Rec,DCI,MIG,FVAE},
ytick style={color=white},
ytick={},
yticklabels=empty,
axis line style={draw=none},
]
\addplot graphics [includegraphics cmd=\pgfimage,xmin=0, xmax=7, ymin=7, ymax=0] {figures/disc/disc_Mpi3d_toy_correlations-000.png};
\draw (axis cs:0.5,0.5) node[
  scale=1,
  text=white,
  rotate=0.0
]{100};
\draw (axis cs:0.5,1.5) node[
  scale=1,
  text=white,
  rotate=0.0
]{-74};
\draw (axis cs:1.5,1.5) node[
  scale=1,
  text=white,
  rotate=0.0
]{100};
\draw (axis cs:0.5,2.5) node[
  scale=1,
  text=darkslategray38,
  rotate=0.0
]{34};
\draw (axis cs:1.5,2.5) node[
  scale=1,
  text=darkslategray38,
  rotate=0.0
]{2};
\draw (axis cs:2.5,2.5) node[
  scale=1,
  text=white,
  rotate=0.0
]{100};
\draw (axis cs:0.5,3.5) node[
  scale=1,
  text=darkslategray38,
  rotate=0.0
]{-44};
\draw (axis cs:1.5,3.5) node[
  scale=1,
  text=darkslategray38,
  rotate=0.0
]{24};
\draw (axis cs:2.5,3.5) node[
  scale=1,
  text=white,
  rotate=0.0
]{-76};
\draw (axis cs:3.5,3.5) node[
  scale=1,
  text=white,
  rotate=0.0
]{100};
\draw (axis cs:0.5,4.5) node[
  scale=1,
  text=darkslategray38,
  rotate=0.0
]{45};
\draw (axis cs:1.5,4.5) node[
  scale=1,
  text=darkslategray38,
  rotate=0.0
]{-18};
\draw (axis cs:2.5,4.5) node[
  scale=1,
  text=white,
  rotate=0.0
]{67};
\draw (axis cs:3.5,4.5) node[
  scale=1,
  text=white,
  rotate=0.0
]{-57};
\draw (axis cs:4.5,4.5) node[
  scale=1,
  text=white,
  rotate=0.0
]{100};
\draw (axis cs:0.5,5.5) node[
  scale=1,
  text=darkslategray38,
  rotate=0.0
]{24};
\draw (axis cs:1.5,5.5) node[
  scale=1,
  text=darkslategray38,
  rotate=0.0
]{-11};
\draw (axis cs:2.5,5.5) node[
  scale=1,
  text=darkslategray38,
  rotate=0.0
]{29};
\draw (axis cs:3.5,5.5) node[
  scale=1,
  text=darkslategray38,
  rotate=0.0
]{-25};
\draw (axis cs:4.5,5.5) node[
  scale=1,
  text=white,
  rotate=0.0
]{57};
\draw (axis cs:5.5,5.5) node[
  scale=1,
  text=white,
  rotate=0.0
]{100};
\draw (axis cs:0.5,6.5) node[
  scale=1,
  text=white,
  rotate=0.0
]{54};
\draw (axis cs:1.5,6.5) node[
  scale=1,
  text=darkslategray38,
  rotate=0.0
]{-30};
\draw (axis cs:2.5,6.5) node[
  scale=1,
  text=darkslategray38,
  rotate=0.0
]{53};
\draw (axis cs:3.5,6.5) node[
  scale=1,
  text=darkslategray38,
  rotate=0.0
]{-52};
\draw (axis cs:4.5,6.5) node[
  scale=1,
  text=white,
  rotate=0.0
]{63};
\draw (axis cs:5.5,6.5) node[
  scale=1,
  text=darkslategray38,
  rotate=0.0
]{22};
\draw (axis cs:6.5,6.5) node[
  scale=1,
  text=white,
  rotate=0.0
]{100};
\end{axis}

\end{tikzpicture}


==> figures/disc_rec/disc_3DShapes_correlations.tikz <==
% This file was created with tikzplotlib v0.10.1.
\begin{tikzpicture}

\definecolor{darkgray176}{RGB}{176,176,176}
\definecolor{darkslategray38}{RGB}{38,38,38}

\begin{axis}[
axis line style={draw=none},
tick align=outside,
tick pos=left,
title={\shapes{}},
x grid style={darkgray176},
xmin=0, xmax=8,
xtick style={color=black},
xtick={0.5,1.5,2.5,3.5,4.5,5.5,6.5,7.5},
xticklabel style={rotate=90.0,font=\tiny},
xticklabels={\disc{},$\disc{}_{Rec}^{(\alpha=0.5)}$,$\disc{}_{Rec}^{(\alpha=1)}$,UDR,Rec,DCI,MIG,FVAE},
y dir=reverse,
y grid style={darkgray176},
ymin=0, ymax=8,
ytick style={color=black},
yticklabel style={font=\tiny},
ytick={0.5,1.5,2.5,3.5,4.5,5.5,6.5,7.5},
yticklabels={\disc{},$\disc{}_{Rec}^{(\alpha=0.5)}$,$\disc{}_{Rec}^{(\alpha=1)}$,UDR,Rec,DCI,MIG,FVAE}
]
\addplot graphics [includegraphics cmd=\pgfimage,xmin=0, xmax=8, ymin=8, ymax=0] {figures/disc_rec/disc_3DShapes_correlations-000.png};
\draw (axis cs:0.5,0.5) node[
  scale=0.5,
  text=white,
  rotate=0.0
]{100};
\draw (axis cs:0.5,1.5) node[
  scale=0.5,
  text=white,
  rotate=0.0
]{92};
\draw (axis cs:1.5,1.5) node[
  scale=0.5,
  text=white,
  rotate=0.0
]{100};
\draw (axis cs:0.5,2.5) node[
  scale=0.5,
  text=white,
  rotate=0.0
]{58};
\draw (axis cs:1.5,2.5) node[
  scale=0.5,
  text=white,
  rotate=0.0
]{82};
\draw (axis cs:2.5,2.5) node[
  scale=0.5,
  text=white,
  rotate=0.0
]{100};
\draw (axis cs:0.5,3.5) node[
  scale=0.5,
  text=darkslategray38,
  rotate=0.0
]{45};
\draw (axis cs:1.5,3.5) node[
  scale=0.5,
  text=darkslategray38,
  rotate=0.0
]{44};
\draw (axis cs:2.5,3.5) node[
  scale=0.5,
  text=darkslategray38,
  rotate=0.0
]{23};
\draw (axis cs:3.5,3.5) node[
  scale=0.5,
  text=white,
  rotate=0.0
]{100};
\draw (axis cs:0.5,4.5) node[
  scale=0.5,
  text=white,
  rotate=0.0
]{80};
\draw (axis cs:1.5,4.5) node[
  scale=0.5,
  text=white,
  rotate=0.0
]{56};
\draw (axis cs:2.5,4.5) node[
  scale=0.5,
  text=darkslategray38,
  rotate=0.0
]{3};
\draw (axis cs:3.5,4.5) node[
  scale=0.5,
  text=darkslategray38,
  rotate=0.0
]{41};
\draw (axis cs:4.5,4.5) node[
  scale=0.5,
  text=white,
  rotate=0.0
]{100};
\draw (axis cs:0.5,5.5) node[
  scale=0.5,
  text=darkslategray38,
  rotate=0.0
]{48};
\draw (axis cs:1.5,5.5) node[
  scale=0.5,
  text=white,
  rotate=0.0
]{62};
\draw (axis cs:2.5,5.5) node[
  scale=0.5,
  text=white,
  rotate=0.0
]{66};
\draw (axis cs:3.5,5.5) node[
  scale=0.5,
  text=white,
  rotate=0.0
]{58};
\draw (axis cs:4.5,5.5) node[
  scale=0.5,
  text=darkslategray38,
  rotate=0.0
]{14};
\draw (axis cs:5.5,5.5) node[
  scale=0.5,
  text=white,
  rotate=0.0
]{100};
\draw (axis cs:0.5,6.5) node[
  scale=0.5,
  text=white,
  rotate=0.0
]{64};
\draw (axis cs:1.5,6.5) node[
  scale=0.5,
  text=white,
  rotate=0.0
]{71};
\draw (axis cs:2.5,6.5) node[
  scale=0.5,
  text=white,
  rotate=0.0
]{62};
\draw (axis cs:3.5,6.5) node[
  scale=0.5,
  text=darkslategray38,
  rotate=0.0
]{48};
\draw (axis cs:4.5,6.5) node[
  scale=0.5,
  text=darkslategray38,
  rotate=0.0
]{36};
\draw (axis cs:5.5,6.5) node[
  scale=0.5,
  text=white,
  rotate=0.0
]{87};
\draw (axis cs:6.5,6.5) node[
  scale=0.5,
  text=white,
  rotate=0.0
]{100};
\draw (axis cs:0.5,7.5) node[
  scale=0.5,
  text=darkslategray38,
  rotate=0.0
]{41};
\draw (axis cs:1.5,7.5) node[
  scale=0.5,
  text=darkslategray38,
  rotate=0.0
]{53};
\draw (axis cs:2.5,7.5) node[
  scale=0.5,
  text=white,
  rotate=0.0
]{54};
\draw (axis cs:3.5,7.5) node[
  scale=0.5,
  text=darkslategray38,
  rotate=0.0
]{35};
\draw (axis cs:4.5,7.5) node[
  scale=0.5,
  text=darkslategray38,
  rotate=0.0
]{17};
\draw (axis cs:5.5,7.5) node[
  scale=0.5,
  text=white,
  rotate=0.0
]{66};
\draw (axis cs:6.5,7.5) node[
  scale=0.5,
  text=white,
  rotate=0.0
]{71};
\draw (axis cs:7.5,7.5) node[
  scale=0.5,
  text=white,
  rotate=0.0
]{100};
\end{axis}

\end{tikzpicture}


==> figures/disc_rec/disc_AbstractDSprites_correlations.tikz <==
% This file was created with tikzplotlib v0.10.1.
\begin{tikzpicture}

\definecolor{darkgray176}{RGB}{176,176,176}
\definecolor{darkslategray38}{RGB}{38,38,38}

\begin{axis}[
axis line style={draw=none},
tick align=outside,
tick pos=left,
title={\abdsprites{}},
x grid style={darkgray176},
xmin=0, xmax=8,
xtick style={color=black},
xtick={0.5,1.5,2.5,3.5,4.5,5.5,6.5,7.5},
xticklabel style={rotate=90.0,font=\tiny},
xticklabels={\disc{},$\disc{}_{Rec}^{(\alpha=0.5)}$,$\disc{}_{Rec}^{(\alpha=1)}$,UDR,Rec,DCI,MIG,FVAE},
y dir=reverse,
y grid style={darkgray176},
ymin=0, ymax=8,
ytick style={color=black},
yticklabel style={font=\tiny},
ytick={0.5,1.5,2.5,3.5,4.5,5.5,6.5,7.5},
yticklabels={\disc{},$\disc{}_{Rec}^{(\alpha=0.5)}$,$\disc{}_{Rec}^{(\alpha=1)}$,UDR,Rec,DCI,MIG,FVAE}
]
\addplot graphics [includegraphics cmd=\pgfimage,xmin=0, xmax=8, ymin=8, ymax=0] {figures/disc_rec/disc_AbstractDSprites_correlations-000.png};
\draw (axis cs:0.5,0.5) node[
  scale=0.5,
  text=white,
  rotate=0.0
]{100};
\draw (axis cs:0.5,1.5) node[
  scale=0.5,
  text=white,
  rotate=0.0
]{82};
\draw (axis cs:1.5,1.5) node[
  scale=0.5,
  text=white,
  rotate=0.0
]{100};
\draw (axis cs:0.5,2.5) node[
  scale=0.5,
  text=darkslategray38,
  rotate=0.0
]{30};
\draw (axis cs:1.5,2.5) node[
  scale=0.5,
  text=white,
  rotate=0.0
]{75};
\draw (axis cs:2.5,2.5) node[
  scale=0.5,
  text=white,
  rotate=0.0
]{100};
\draw (axis cs:0.5,3.5) node[
  scale=0.5,
  text=darkslategray38,
  rotate=0.0
]{35};
\draw (axis cs:1.5,3.5) node[
  scale=0.5,
  text=darkslategray38,
  rotate=0.0
]{28};
\draw (axis cs:2.5,3.5) node[
  scale=0.5,
  text=darkslategray38,
  rotate=0.0
]{6};
\draw (axis cs:3.5,3.5) node[
  scale=0.5,
  text=white,
  rotate=0.0
]{100};
\draw (axis cs:0.5,4.5) node[
  scale=0.5,
  text=white,
  rotate=0.0
]{58};
\draw (axis cs:1.5,4.5) node[
  scale=0.5,
  text=darkslategray38,
  rotate=0.0
]{6};
\draw (axis cs:2.5,4.5) node[
  scale=0.5,
  text=white,
  rotate=0.0
]{-54};
\draw (axis cs:3.5,4.5) node[
  scale=0.5,
  text=darkslategray38,
  rotate=0.0
]{28};
\draw (axis cs:4.5,4.5) node[
  scale=0.5,
  text=white,
  rotate=0.0
]{100};
\draw (axis cs:0.5,5.5) node[
  scale=0.5,
  text=white,
  rotate=0.0
]{56};
\draw (axis cs:1.5,5.5) node[
  scale=0.5,
  text=darkslategray38,
  rotate=0.0
]{39};
\draw (axis cs:2.5,5.5) node[
  scale=0.5,
  text=darkslategray38,
  rotate=0.0
]{2};
\draw (axis cs:3.5,5.5) node[
  scale=0.5,
  text=darkslategray38,
  rotate=0.0
]{39};
\draw (axis cs:4.5,5.5) node[
  scale=0.5,
  text=darkslategray38,
  rotate=0.0
]{50};
\draw (axis cs:5.5,5.5) node[
  scale=0.5,
  text=white,
  rotate=0.0
]{100};
\draw (axis cs:0.5,6.5) node[
  scale=0.5,
  text=white,
  rotate=0.0
]{64};
\draw (axis cs:1.5,6.5) node[
  scale=0.5,
  text=darkslategray38,
  rotate=0.0
]{52};
\draw (axis cs:2.5,6.5) node[
  scale=0.5,
  text=darkslategray38,
  rotate=0.0
]{16};
\draw (axis cs:3.5,6.5) node[
  scale=0.5,
  text=darkslategray38,
  rotate=0.0
]{43};
\draw (axis cs:4.5,6.5) node[
  scale=0.5,
  text=darkslategray38,
  rotate=0.0
]{43};
\draw (axis cs:5.5,6.5) node[
  scale=0.5,
  text=white,
  rotate=0.0
]{72};
\draw (axis cs:6.5,6.5) node[
  scale=0.5,
  text=white,
  rotate=0.0
]{100};
\draw (axis cs:0.5,7.5) node[
  scale=0.5,
  text=darkslategray38,
  rotate=0.0
]{42};
\draw (axis cs:1.5,7.5) node[
  scale=0.5,
  text=darkslategray38,
  rotate=0.0
]{25};
\draw (axis cs:2.5,7.5) node[
  scale=0.5,
  text=darkslategray38,
  rotate=0.0
]{-3};
\draw (axis cs:3.5,7.5) node[
  scale=0.5,
  text=darkslategray38,
  rotate=0.0
]{13};
\draw (axis cs:4.5,7.5) node[
  scale=0.5,
  text=darkslategray38,
  rotate=0.0
]{37};
\draw (axis cs:5.5,7.5) node[
  scale=0.5,
  text=white,
  rotate=0.0
]{72};
\draw (axis cs:6.5,7.5) node[
  scale=0.5,
  text=white,
  rotate=0.0
]{56};
\draw (axis cs:7.5,7.5) node[
  scale=0.5,
  text=white,
  rotate=0.0
]{100};
\end{axis}

\end{tikzpicture}


==> figures/disc_rec/disc_Mpi3d_toy_correlations.tikz <==
% This file was created with tikzplotlib v0.10.1.
\begin{tikzpicture}

\definecolor{darkgray176}{RGB}{176,176,176}
\definecolor{darkslategray38}{RGB}{38,38,38}

\begin{axis}[
axis line style={draw=none},
tick align=outside,
tick pos=left,
title={\mpitoy{}},
x grid style={darkgray176},
xmin=0, xmax=8,
xtick style={color=black},
xtick={0.5,1.5,2.5,3.5,4.5,5.5,6.5,7.5},
xticklabel style={rotate=90.0,font=\tiny},
xticklabels={\disc{},$\disc{}_{Rec}^{(\alpha=0.5)}$,$\disc{}_{Rec}^{(\alpha=1)}$,UDR,Rec,DCI,MIG,FVAE},
y dir=reverse,
y grid style={darkgray176},
ymin=0, ymax=8,
ytick style={color=black},
yticklabel style={font=\tiny},
ytick={0.5,1.5,2.5,3.5,4.5,5.5,6.5,7.5},
yticklabels={\disc{},$\disc{}_{Rec}^{(\alpha=0.5)}$,$\disc{}_{Rec}^{(\alpha=1)}$,UDR,Rec,DCI,MIG,FVAE}
]
\addplot graphics [includegraphics cmd=\pgfimage,xmin=0, xmax=8, ymin=8, ymax=0] {figures/disc_rec/disc_Mpi3d_toy_correlations-000.png};
\draw (axis cs:0.5,0.5) node[
  scale=0.5,
  text=white,
  rotate=0.0
]{100};
\draw (axis cs:0.5,1.5) node[
  scale=0.5,
  text=white,
  rotate=0.0
]{94};
\draw (axis cs:1.5,1.5) node[
  scale=0.5,
  text=white,
  rotate=0.0
]{100};
\draw (axis cs:0.5,2.5) node[
  scale=0.5,
  text=white,
  rotate=0.0
]{89};
\draw (axis cs:1.5,2.5) node[
  scale=0.5,
  text=white,
  rotate=0.0
]{98};
\draw (axis cs:2.5,2.5) node[
  scale=0.5,
  text=white,
  rotate=0.0
]{100};
\draw (axis cs:0.5,3.5) node[
  scale=0.5,
  text=white,
  rotate=0.0
]{-74};
\draw (axis cs:1.5,3.5) node[
  scale=0.5,
  text=white,
  rotate=0.0
]{-65};
\draw (axis cs:2.5,3.5) node[
  scale=0.5,
  text=white,
  rotate=0.0
]{-61};
\draw (axis cs:3.5,3.5) node[
  scale=0.5,
  text=white,
  rotate=0.0
]{100};
\draw (axis cs:0.5,4.5) node[
  scale=0.5,
  text=darkslategray38,
  rotate=0.0
]{-44};
\draw (axis cs:1.5,4.5) node[
  scale=0.5,
  text=white,
  rotate=0.0
]{-63};
\draw (axis cs:2.5,4.5) node[
  scale=0.5,
  text=white,
  rotate=0.0
]{-71};
\draw (axis cs:3.5,4.5) node[
  scale=0.5,
  text=darkslategray38,
  rotate=0.0
]{24};
\draw (axis cs:4.5,4.5) node[
  scale=0.5,
  text=white,
  rotate=0.0
]{100};
\draw (axis cs:0.5,5.5) node[
  scale=0.5,
  text=darkslategray38,
  rotate=0.0
]{45};
\draw (axis cs:1.5,5.5) node[
  scale=0.5,
  text=white,
  rotate=0.0
]{60};
\draw (axis cs:2.5,5.5) node[
  scale=0.5,
  text=white,
  rotate=0.0
]{64};
\draw (axis cs:3.5,5.5) node[
  scale=0.5,
  text=darkslategray38,
  rotate=0.0
]{-18};
\draw (axis cs:4.5,5.5) node[
  scale=0.5,
  text=white,
  rotate=0.0
]{-57};
\draw (axis cs:5.5,5.5) node[
  scale=0.5,
  text=white,
  rotate=0.0
]{100};
\draw (axis cs:0.5,6.5) node[
  scale=0.5,
  text=darkslategray38,
  rotate=0.0
]{24};
\draw (axis cs:1.5,6.5) node[
  scale=0.5,
  text=darkslategray38,
  rotate=0.0
]{33};
\draw (axis cs:2.5,6.5) node[
  scale=0.5,
  text=darkslategray38,
  rotate=0.0
]{33};
\draw (axis cs:3.5,6.5) node[
  scale=0.5,
  text=darkslategray38,
  rotate=0.0
]{-11};
\draw (axis cs:4.5,6.5) node[
  scale=0.5,
  text=darkslategray38,
  rotate=0.0
]{-25};
\draw (axis cs:5.5,6.5) node[
  scale=0.5,
  text=white,
  rotate=0.0
]{57};
\draw (axis cs:6.5,6.5) node[
  scale=0.5,
  text=white,
  rotate=0.0
]{100};
\draw (axis cs:0.5,7.5) node[
  scale=0.5,
  text=white,
  rotate=0.0
]{54};
\draw (axis cs:1.5,7.5) node[
  scale=0.5,
  text=white,
  rotate=0.0
]{61};
\draw (axis cs:2.5,7.5) node[
  scale=0.5,
  text=white,
  rotate=0.0
]{60};
\draw (axis cs:3.5,7.5) node[
  scale=0.5,
  text=darkslategray38,
  rotate=0.0
]{-30};
\draw (axis cs:4.5,7.5) node[
  scale=0.5,
  text=darkslategray38,
  rotate=0.0
]{-52};
\draw (axis cs:5.5,7.5) node[
  scale=0.5,
  text=white,
  rotate=0.0
]{63};
\draw (axis cs:6.5,7.5) node[
  scale=0.5,
  text=darkslategray38,
  rotate=0.0
]{22};
\draw (axis cs:7.5,7.5) node[
  scale=0.5,
  text=white,
  rotate=0.0
]{100};
\end{axis}

\end{tikzpicture}

==> figures/downstream/Combined_correlations.tikz <==
% This file was created with tikzplotlib v0.10.1.
\begin{tikzpicture}[scale=0.75]
\centering

\definecolor{darkgray176}{RGB}{176,176,176}
\definecolor{darkslategray38}{RGB}{38,38,38}

\begin{axis}[
width=1.7 \textwidth,
axis line style={draw=none},
tick align=outside,
tick pos=left,
title={\shapes{}},
title style={at={(0.1,1)}},
x grid style={darkgray176},
xmin=0, xmax=10,
xtick style={color=black},
xtick={0.5,1.5},
xticklabels={\factorVAE{},\betaTCVAE{}},
y dir=reverse,
y grid style={darkgray176},
ymin=0, ymax=7,
ytick style={color=black},
ytick={0.5,1.5,2.5,3.5,4.5,5.5, 6.5},
yticklabels={\disc{} (ours),UDR,MC,Rec,DCI,MIG,FVAE}
]
\addplot graphics [includegraphics cmd=\pgfimage,xmin=0, xmax=2, ymin=7, ymax=0] {figures/downstream/3DShapes_correlations_step_6000-000.png};
\draw (axis cs:0.5,0.5) node[
  scale=1,
  text=darkslategray38,
  rotate=0.0
]{42};
\draw (axis cs:1.5,0.5) node[
  scale=1,
  text=white,
  rotate=0.0
]{83};
\draw (axis cs:0.5,1.5) node[
  scale=1,
  text=darkslategray38,
  rotate=0.0
]{39};
\draw (axis cs:1.5,1.5) node[
  scale=1,
  text=white,
  rotate=0.0
]{58};
\draw (axis cs:0.5,2.5) node[
  scale=1,
  text=darkslategray38,
  rotate=0.0
]{3};
\draw (axis cs:1.5,2.5) node[
  scale=1,
  text=darkslategray38,
  rotate=0.0
]{40};
\draw (axis cs:0.5,3.5) node[
  scale=1,
  text=darkslategray38,
  rotate=0.0
]{0};
\draw (axis cs:1.5,3.5) node[
  scale=1,
  text=darkslategray38,
  rotate=0.0
]{46};
\draw (axis cs:0.5,4.5) node[
  scale=1,
  text=white,
  rotate=0.0
]{76};
\draw (axis cs:1.5,4.5) node[
  scale=1,
  text=white,
  rotate=0.0
]{78};
\draw (axis cs:0.5,5.5) node[
  scale=1,
  text=white,
  rotate=0.0
]{79};
\draw (axis cs:1.5,5.5) node[
  scale=1,
  text=white,
  rotate=0.0
]{85};
\draw (axis cs:0.5,6.5) node[
  scale=1,
  text=white,
  rotate=0.0
]{69};
\draw (axis cs:1.5,6.5) node[
  scale=1,
  text=white,
  rotate=0.0
]{85};
\draw (axis cs:3,3.2) node[
  scale=1,
  text=black,
  text width=2.5cm,
  align=center,
  rotate=0.0
]{Unsupervised (For comparison)};
\draw (axis cs:3,4.7) node[
  scale=1,
  text=black,
  text width=2cm,
  align=center,
  rotate=0.0
]{Supervised (For context)};
\end{axis}

\begin{axis}[
width=1.7\textwidth,
axis line style={draw=none},
tick align=outside,
tick pos=left,
title={\abdsprites{}},
x grid style={darkgray176},
xmin=0, xmax=10,
xtick style={color=black},
xtick={4.5,5.5},
xticklabels={\factorVAE{},\betaTCVAE{}},
y dir=reverse,
y grid style={darkgray176},
ymin=0, ymax=7,
ytick style={color=white},
ytick={},
yticklabels=empty,
axis line style={draw=none},
]
\addplot graphics [includegraphics cmd=\pgfimage,xmin=4, xmax=6, ymin=7, ymax=0] {figures/downstream/AbstractDsprites_correlations_step_6000-000.png};
\draw (axis cs:0, 4) -- (axis cs:6, 4)[
style={thick}];
\draw (axis cs:4.5,0.5) node[
  scale=1,
  text=white,
  rotate=0.0
]{63};
\draw (axis cs:5.5,0.5) node[
  scale=1,
  text=white,
  rotate=0.0
]{78};
\draw (axis cs:4.5,1.5) node[
  scale=1,
  text=darkslategray38,
  rotate=0.0
]{25};
\draw (axis cs:5.5,1.5) node[
  scale=1,
  text=darkslategray38,
  rotate=0.0
]{50};
\draw (axis cs:4.5,2.5) node[
  scale=1,
  text=darkslategray38,
  rotate=0.0
]{53};
\draw (axis cs:5.5,2.5) node[
  scale=1,
  text=darkslategray38,
  rotate=0.0
]{-49};
\draw (axis cs:4.5,3.5) node[
  scale=1,
  text=darkslategray38,
  rotate=0.0
]{38};
\draw (axis cs:5.5,3.5) node[
  scale=1,
  text=white,
  rotate=0.0
]{71};
\draw (axis cs:4.5,4.5) node[
  scale=1,
  text=white,
  rotate=0.0
]{81};
\draw (axis cs:5.5,4.5) node[
  scale=1,
  text=white,
  rotate=0.0
]{72};
\draw (axis cs:4.5,5.5) node[
  scale=1,
  text=white,
  rotate=0.0
]{77};
\draw (axis cs:5.5,5.5) node[
  scale=1,
  text=white,
  rotate=0.0
]{75};
\draw (axis cs:4.5,6.5) node[
  scale=1,
  text=white,
  rotate=0.0
]{79};
\draw (axis cs:5.5,6.5) node[
  scale=1,
  text=darkslategray38,
  rotate=0.0
]{50};
\end{axis}


\end{tikzpicture}


==> figures/pipe_vs_fid/fid_similar_disc_plot_3dshapes.tikz <==
% This file was created with tikzplotlib v0.10.1.
\begin{tikzpicture}

\definecolor{darkgray176}{RGB}{176,176,176}
\definecolor{steelblue31119180}{RGB}{31,119,180}

\begin{axis}[
tick align=outside,
tick pos=left,
x grid style={darkgray176},
xlabel={\disc{} metric},
xmin=-0.0144706306017924, xmax=0.566207186299616,
xtick style={color=black},
y grid style={darkgray176},
ylabel={FID score},
ymin=35.9726260943089, ymax=122.234233045456,
ytick style={color=black}
]
\addplot [draw=steelblue31119180, fill=steelblue31119180, mark=*, only marks]
table{%
x  y
0.414772727272727 44.4719779593711
0.317341549295775 45.9083452735234
0.349791933418694 42.0388922685813
0.342989756722151 42.9812547558205
0.384683098591549 43.2158564254145
};
\addplot [draw=steelblue31119180, fill=steelblue31119180, mark=*, only marks]
table{%
x  y
0.505001600512164 41.916674897839
0.520646606914213 41.6826633357928
0.482154289372599 43.6631325780284
0.526368437900128 43.6264871974408
0.393405889884763 47.7058736697777
0.229073303457106 45.6507739280649
0.330585787451985 53.27133776216
0.285051216389245 52.7336402417631
0.350512163892446 47.1585493953574
0.34911171574904 47.9183019843807
0.158810819462228 60.5910756272698
0.231514084507042 50.1102169178967
0.206506081946223 62.7132147063425
0.224791933418694 61.338052490182
0.182058258642765 63.210297475763
0.0604593469910373 77.2540404522009
0.0367717669654288 82.8875787921277
0.0346911011523687 74.3398516563964
0.0200064020486557 110.308915588755
0.0335707426376441 78.9604452834184
0.0316501280409729 81.5209732174332
0.0223271446862994 92.7547191175632
0.0220870678617158 95.2282523512521
0.0119238156209989 118.313250911313
0.0199663892445583 103.64355563901
0.335547375160051 41.8806656606623
0.516045134443022 42.5186948404724
0.539812740076824 39.893608228452
0.529369398207427 42.2983687604784
0.373279449423815 43.7566920110903
};
\addplot [draw=steelblue31119180, fill=steelblue31119180, mark=*, only marks]
table{%
x  y
0.126600512163892 68.8857843551824
0.149767925736235 54.9420659598349
0.195182458386684 56.1100257151841
0.139164532650448 76.7554695520535
0.136643725992317 68.1305182315926
};

\end{axis}

\end{tikzpicture}


==> figures/pipe_vs_fid/fid_similar_disc_plot_abstract_dsprites.tikz <==
% This file was created with tikzplotlib v0.10.1.
\begin{tikzpicture}

\definecolor{darkgray176}{RGB}{176,176,176}
\definecolor{steelblue31119180}{RGB}{31,119,180}

\begin{axis}[
tick align=outside,
tick pos=left,
x grid style={darkgray176},
xlabel={\disc{} metric},
xmin=0.0322523207426377, xmax=0.347349151728553,
xtick style={color=black},
y grid style={darkgray176},
ylabel={FID score},
ymin=50.0175711645385, ymax=168.787155134251,
ytick style={color=black}
]
\addplot [draw=steelblue31119180, fill=steelblue31119180, mark=*, only marks]
table{%
x  y
0.213348271446863 73.4237374766276
0.202584827144686 55.4161886177073
0.33302656850192 57.3019580697515
0.125240076824584 97.3433665235408
0.198743597951344 90.4274688548584
};
\addplot [draw=steelblue31119180, fill=steelblue31119180, mark=*, only marks]
table{%
x  y
0.194982394366197 78.502124615346
0.242437580025608 76.2748661783215
0.190380921895006 92.5981823010717
0.139044494238156 93.2546791950256
0.202984955185659 88.8919290468276
0.145926696542894 104.025592278296
0.116957426376441 112.552489475841
0.151128361075544 101.867635217191
0.116557298335467 104.606944876884
0.121558898847631 107.157870809725
0.112035851472471 131.547991183964
0.148567541613316 131.790939775097
0.107394366197183 134.768563870793
0.142845710627401 143.000760199832
0.105153649167734 126.477240817347
0.0718629961587709 139.861263999735
0.0629001280409729 150.170993461355
0.0722631241997438 137.184484015944
0.0721430857874521 146.392847032042
0.0465749039692702 153.544838777213
0.0927496798975673 157.129433133717
0.061099551856594 151.906399906084
0.0792653649167732 147.954720046964
0.064180537772087 141.523176816873
0.0964708706786173 163.388537681082
0.216869398207427 83.3982919953077
0.297695262483995 80.6260799744842
0.237716069142126 92.0976263344342
0.245118437900128 83.4701093180456
0.195302496798976 90.1967120029622
};
\addplot [draw=steelblue31119180, fill=steelblue31119180, mark=*, only marks]
table{%
x  y
0.187780089628681 105.711542248921
0.163492317541613 108.914443277036
0.146046734955186 98.0341118284209
0.118637964148527 100.6400368632
0.251400448143406 79.4857284405585
};
\end{axis}

\end{tikzpicture}


==> figures/pipe_vs_fid/fid_similar_disc_plot_mpi3d_toy.tikz <==
% This file was created with tikzplotlib v0.10.1.
\begin{tikzpicture}

\definecolor{darkgray176}{RGB}{176,176,176}
\definecolor{steelblue31119180}{RGB}{31,119,180}

\begin{axis}[
tick align=outside,
tick pos=left,
x grid style={darkgray176},
xlabel={\disc{} metric},
xmin=-0.0478993277848912, xmax=1.04989996798976,
xtick style={color=black},
y grid style={darkgray176},
ylabel={FID score},
ymin=-6.16692078496953, ymax=145.321819061344,
ytick style={color=black}
]
\addplot [draw=steelblue31119180, fill=steelblue31119180, mark=*, only marks]
table{%
x  y
0.0184859154929577 73.2235223630375
0.0182058258642765 69.2518575753145
0.0154449423815619 58.5079747524466
0.0402528809218949 75.234895880788
0.0261683738796414 75.0581273844563
0.0508562740076826 88.838293625596
0.0717029449423816 71.067433542589
0.0742237516005122 86.4854356590976
0.0798655569782329 64.099571777817
0.0833466709346991 84.2645152840187
0.0720630601792571 77.7583371122641
0.0862676056338028 87.7865836243813
0.0524967989756724 91.691458912358
0.109995198463508 78.1121736919157
0.0991517285531369 85.8541266996973
0.136043533930858 78.3084305903576
0.123279449423815 79.2214694350963
0.133442701664533 100.27115285071
0.127120678617157 86.7986108095402
0.136643725992317 79.9434785520183
0.426016325224072 29.0261894691182
0.447743277848912 22.5702798492184
0.494358194622279 24.4442808403936
0.461827784891165 26.7427133397337
0.449223751600512 24.3061778414803
0.471310819462228 25.6796895330389
0.483234635083227 23.1221673530932
0.48615556978233 24.9893631566868
0.479073303457106 24.3038655555387
0.450704225352113 21.5931008914196
};
\addplot [draw=steelblue31119180, fill=steelblue31119180, mark=*, only marks]
table{%
x  y
0.0877080665813059 54.5592348323469
0.127760883482715 53.645363669122
0.0977912932138283 64.7281703905076
0.0901088348271446 57.1341244890186
0.0685819462227915 68.2514824373006
0.0381722151088348 77.8316965146209
0.0446142765685018 66.2674466124977
0.0571382842509605 77.9988682794152
0.0445342509603073 71.3879462518887
0.0454545454545452 89.3047305967516
0.0231674135723432 79.1615209051945
0.0273687580025608 76.0143504214627
0.0353313060179257 74.6093375457371
0.0252080665813059 80.8931491919601
0.0302896927016645 95.5839253303304
0.00680217669654293 95.8507588433453
0.0062419974391803 102.681182860716
0.00588188220230479 127.904895030327
0.00532170294494239 101.192623345392
0.00536171574903954 120.904870783663
0.0105233674775929 138.435967250148
0.00328104993597944 126.78656008242
0.00548175416133168 120.661773658505
0.00200064020486557 118.622231262505
0.00540172855313692 122.490378465926
0.132242317541613 46.4830341808911
0.109835147247119 54.4790740607712
0.139324583866838 51.0476244663796
0.132682458386684 52.6785783934854
0.103673175416133 55.9805954842195
};
\addplot [draw=steelblue31119180, fill=steelblue31119180, mark=*, only marks]
table{%
x  y
0.209627080665813 36.9780032684918
0.52856914212548 15.8339284096081
0.270366517285531 31.7083886578194
0.577744878361076 16.5726657206331
0.232794494238156 45.7728388689411
0.0856674135723432 17.9962837505176
0.0403729193341869 29.3535725670776
0.285611395646607 22.1969044523074
0.307658450704225 17.7287625748847
0.399167733674776 12.3653801515841
0.118838028169014 1.49713151996154
0.138804417413572 9.49441163684721
1 0.941428382736879
0.999879961587708 3.43105937406045
0.56890204865557 17.2644440178994
1 3.86988826737858
0.999919974391805 1.73099353347321
0.980713828425096 1.34168988756936
1 0.71893102622653
0.46502880921895 1.84630960610335
1 2.00702758434194
1 0.952872629091138
1 0.885898584413063
1 2.73665690460052
1 1.55039501190483
0.996959026888604 0.772819658168867
1 2.97194641926523
1 1.27805527389056
1 6.88559589582266
0.904249359795134 5.20761889993814
};
\addplot [draw=steelblue31119180, fill=steelblue31119180, mark=*, only marks]
table{%
x  y
0.187660051216389 45.0305689349344
0.196342829705506 47.8582036482524
0.241757362355954 41.4471145685975
0.174415813060179 48.4418783629096
0.227712868117798 42.7869247354612
};
\end{axis}

\end{tikzpicture}


==> figures/real_world/fid_disc_plot_compcars.tikz <==
% This file was created with tikzplotlib v0.10.1.
\begin{tikzpicture}

\definecolor{darkgray176}{RGB}{176,176,176}
\definecolor{darkorange25512714}{RGB}{255,127,14}
\definecolor{steelblue31119180}{RGB}{31,119,180}
\definecolor{lightgray204}{RGB}{204,204,204}

\begin{axis}[
legend style={
  fill opacity=0.8,
  draw opacity=1,
  text opacity=1,
  draw=lightgray204,
  font=\small,
},
legend cell align={left},
legend pos= south east,
tick align=outside,
tick pos=left,
x grid style={darkgray176},
xlabel={\disc{} metric ($\cdot 10^{-2}$)},
xmin=0, xmax=0.1,
xtick style={color=black},
xticklabels={0, 0, 2, 4, 6, 8, 10},
scaled ticks=false,
y grid style={darkgray176},
ylabel={FID score},
ymin=290, ymax=400,
ytick style={color=black}
]
\addplot [draw=steelblue31119180, fill=steelblue31119180, mark=o, only marks]
table{%
x  y
0.0107234314980795 312.242379446477
0.00796254801536489 312.323067470967
0.00764244558258631 312.729989850676
0.00884282970550565 321.917088949751
0.00824263764404609 322.151896045741
0.0148847631241997 305.587604630547
0.0217669654289372 312.404180388162
0.0151648527528809 306.543439138562
0.0169654289372598 316.56788080044
0.0175656209987196 312.183362745223
0.0230073623559539 315.164284001912
0.0124039692701663 312.4526614672
0.0106434058898848 309.411945824906
0.0146846991037131 310.907033757802
0.0122439180537772 312.867206688521
0.0134443021766966 315.914795224932
0.0114836747759284 318.103308331604
0.0145246478873238 315.819515820434
0.0101632522407169 315.482920000733
0.0122039052496798 309.110665159634
0.00968309859154948 320.891704725497
0.0125240076824584 326.347447083645
0.00860275288092183 325.943643883854
0.012604033290653 322.699710498445
0.0106434058898848 324.524778254674
0.0155249679897567 332.317587020864
0.0172055057618437 333.867000562549
0.0183258642765685 335.594240068605
0.0161251600512164 337.253170108773
0.0220470550576184 330.866776086558
};
\addlegendentry{\betaTCVAE{}}
\addplot [
  draw=steelblue31119180,
  fill=steelblue31119180,
  mark options={rotate=180},
  mark=triangle,
  only marks
]
table{%
x  y
0.0112836107554417 315.373273706632
0.0103233034571062 313.530870859377
0.0124439820742637 317.126600792922
0.0138844430217671 315.983392334763
0.0206466069142126 314.272799136727
0.0194462227912933 307.724586967075
0.0132842509603073 308.397737338938
0.0137644046094749 306.225932829194
0.0147247119078104 312.965966183695
0.0143245838668375 312.78766802373
0.018645966709347 310.93360643959
0.010283290653009 311.539466333586
0.0115236875800255 316.579814262262
0.0168053777208705 322.144382773471
0.0118437900128041 314.798455244444
0.0113236235595391 318.898643870021
0.0103633162612036 318.291188041725
0.012844110115237 325.921501187691
0.0140845070422535 322.075878900601
0.0116037131882203 323.584827754484
0.0075224071702944 323.793490702449
0.015044814340589 326.626477806754
0.0096430857874521 327.382650963088
0.0123239436619718 328.198835907915
0.0105633802816902 326.776236343777
0.0143245838668375 320.899723731675
0.0146446862996159 321.10554991663
0.0136043533930856 323.106624415514
0.0154449423815619 324.259525746936
0.0161651728553136 323.357937976262
};
\addlegendentry{\annealedVAE{}}
\addplot [draw=steelblue31119180, fill=steelblue31119180, mark=square, only marks]
table{%
x  y
0.0158450704225352 298.126478959069
0.0152848911651728 299.268059191495
0.0248079385403328 303.315493162647
0.0188460307298337 313.013089002267
0.0215669014084505 304.540465050294
0.0140845070422535 299.668375395278
0.00980313700384117 307.520340903978
0.0148447503201024 306.248886159593
0.0198863636363638 294.87510752617
0.02008642765685 302.678305766755
0 0
0 0
0 0
0 0
0 0
0.0134443021766966 339.712950536569
0.0116437259923174 347.179269381336
0.0206466069142126 335.34036264414
0.0220470550576184 343.296820065865
0.0441741357234315 356.417087169153
0.0221270806658131 350.788477954317
0.0335307298335468 361.379859862663
0.0253681177976952 343.911649038366
0.0526168373879641 365.061158930316
0.0384923175416134 359.160286277999
0.0588188220230474 363.973168731503
0.0482554417413572 369.418558917804
0.107354353393086 364.349609580754
0.0706225992317542 395.970006176606
0.0863476312419973 378.167208938936
};
\addlegendentry{\factorVAE{}}
\addplot [
  draw=steelblue31119180,
  fill=steelblue31119180,
  forget plot,
  mark=Mercedes star flipped,
  only marks
]
table{%
x  y
0.00216069142125486 321.052104073722
0.00404129321382829 310.330484963836
0.00896286811779756 309.888325132815
0.0044414212548014 326.001620741467
0.00220070422535201 310.916544270079
0.00324103713188206 334.09150639903
0.00464148527528807 318.223140320124
0.00296094750320086 312.4579794649
0.00816261203585156 332.920797319904
0.00200064020486557 321.858970961814
0.00152048655569792 326.251483854128
0.00184058898847628 321.892267493297
0.00344110115236873 318.188116893525
0.00256081946222797 323.76957625888
0.00196062740076819 315.93130934573
0.00128040973111387 320.303586251806
0.0023607554417413 311.496828719003
0.00136043533930863 311.817969226502
0.00320102432778491 326.166822102429
0.00172055057618437 315.998403567839
0.00188060179257343 331.232412126932
0.00448143405889878 322.325465991539
0.00304097311139562 313.817933695491
0.00216069142125486 334.017012149621
0.00204065300896272 320.956361260265
0.0015604993597953 327.490405356346
0.00332106274007682 322.177232556641
0.00152048655569792 311.12025040397
0.00348111395646611 333.837620489104
0.00244078104993606 313.243260024493
};
\addlegendentry{\CVAE{}}
\addplot [draw=darkorange25512714, fill=darkorange25512714, mark=pentagon*, mark size=3pt, only marks]
table{%
x  y
0.0208066581306019 301.369319149942
0.0134042893725992 301.300247897465
0.0153649167733676 305.579272328973
0.0130041613316259 310.713195413965
0.0168854033290653 307.113047637706
};
\addlegendentry{\aaae{}}
\end{axis}

\end{tikzpicture}

